Memory-efficient Transformers via Top-$k$ Attention

Following the success of dot-product attention in Transformers, numerous approximations have been recently proposed to address its quadratic complexity with respect to the input length. While these variants are memory and compute efficient, it is not possible to directly use them with popular pre-trained language models trained using vanilla attention, without an expensive corrective pre-training stage. In this work, we propose a simple yet highly accurate approximation for vanilla attention. We process the queries in chunks, and for each query, compute the top-$k$ scores with respect to the keys. Our approach offers several advantages: (a) its memory usage is linear in the input size, similar to linear attention variants, such as Performer and RFA (b) it is a drop-in replacement for vanilla attention that does not require any corrective pre-training, and (c) it can also lead to significant memory savings in the feed-forward layers after casting them into the familiar query-key-value framework. We evaluate the quality of top-$k$ approximation for multi-head attention layers on the Long Range Arena Benchmark, and for feed-forward layers of T5 and UnifiedQA on multiple QA datasets. We show our approach leads to accuracy that is nearly-identical to vanilla attention in multiple setups including training from scratch, fine-tuning, and zero-shot inference.

==> figures/t5-finetuning-results.tsv <==
	dataset	k	em	type
0	commonsenseqa	3072	35.7	t5-base no finetuning
1	commonsenseqa	3072	61.9	t5-base finetuning
2	commonsenseqa	256	62.0	t5-base finetuning
3	commonsenseqa	3072	45.0	unifiedqa-base no finetuning
4	openbookqa	3072	17.0	t5-base no finetuning
5	openbookqa	3072	58.8	t5-base finetuning
6	openbookqa	256	58.0	t5-base finetuning
7	openbookqa	3072	59.6	unifiedqa-base no finetuning
8	boolq	3072	0.5	t5-base no finetuning
9	boolq	3072	83.3	t5-base finetuning
10	boolq	256	83.1	t5-base finetuning
11	boolq	3072	82.0	unifiedqa-base no finetuning
12	ropes	3072	21.7	t5-base no finetuning
13	ropes	3072	54.0	t5-base finetuning
14	ropes	256	53.8	t5-base finetuning
15	ropes	3072	26.3	unifiedqa-base no finetuning
16	mctest	3072	36.6	t5-base no finetuning
17	mctest	3072	81.2	t5-base finetuning
18	mctest	256	79.4	t5-base finetuning
19	mctest	3072	85.3	unifiedqa-base no finetuning


==> figures/unifiedqa-t5-11b-0-shot.tsv <==
	f1	em	dataset	split	ff_dim	k
0	53.1	32.3	narrativeqa	dev	65536	65536
1	90.1	87.4	race_string	dev	65536	65536
2	90.7	90.7	boolq	dev	65536	65536
3	89.8	86.3	squad2	dev	65536	65536
4	93.3	87.0	squad1_1	dev	65536	65536
5	94.9	93.1	mctest_corrected_the_separator	dev	65536	65536
6	88.6	82.4	ai2_science_middle	dev	65536	65536
7	93.5	91.9	ai2_science_elementary	dev	65536	65536
8	82.4	75.6	arc_hard	dev	65536	65536
9	88.5	86.0	arc_easy	dev	65536	65536
10	87.8	85.2	openbookqa	dev	65536	65536
11	77.8	77.5	commonsenseqa	dev	65536	65536
12	53.1	32.3	narrativeqa	dev	65536	4096
13	90.1	87.4	race_string	dev	65536	4096
14	90.8	90.8	boolq	dev	65536	4096
15	89.8	86.3	squad2	dev	65536	4096
16	93.3	87.0	squad1_1	dev	65536	4096
17	94.9	93.1	mctest_corrected_the_separator	dev	65536	4096
18	88.6	82.4	ai2_science_middle	dev	65536	4096
19	93.5	91.9	ai2_science_elementary	dev	65536	4096
20	82.4	75.6	arc_hard	dev	65536	4096
21	88.5	86.0	arc_easy	dev	65536	4096
22	87.8	85.2	openbookqa	dev	65536	4096
23	77.9	77.6	commonsenseqa	dev	65536	4096
24	53.1	32.3	narrativeqa	dev	65536	2048
25	90.1	87.3	race_string	dev	65536	2048
26	90.8	90.8	boolq	dev	65536	2048
27	89.8	86.3	squad2	dev	65536	2048
28	93.3	87.0	squad1_1	dev	65536	2048
29	94.9	93.1	mctest_corrected_the_separator	dev	65536	2048
30	88.6	82.4	ai2_science_middle	dev	65536	2048
31	93.5	91.9	ai2_science_elementary	dev	65536	2048
32	82.7	75.9	arc_hard	dev	65536	2048
33	88.4	85.8	arc_easy	dev	65536	2048
34	87.7	85.0	openbookqa	dev	65536	2048
35	77.6	77.2	commonsenseqa	dev	65536	2048
36	53.1	32.3	narrativeqa	dev	65536	1024
37	90.1	87.3	race_string	dev	65536	1024
38	90.7	90.7	boolq	dev	65536	1024
39	89.8	86.3	squad2	dev	65536	1024
40	93.3	87.0	squad1_1	dev	65536	1024
41	94.9	93.1	mctest_corrected_the_separator	dev	65536	1024
42	88.9	83.2	ai2_science_middle	dev	65536	1024
43	93.5	91.9	ai2_science_elementary	dev	65536	1024
44	82.9	76.3	arc_hard	dev	65536	1024
45	88.7	86.3	arc_easy	dev	65536	1024
46	87.7	85.0	openbookqa	dev	65536	1024
47	77.6	77.2	commonsenseqa	dev	65536	1024
48	53.1	32.3	narrativeqa	dev	65536	512
49	90.0	87.2	race_string	dev	65536	512
50	90.4	90.4	boolq	dev	65536	512
51	89.8	86.2	squad2	dev	65536	512
52	93.2	86.9	squad1_1	dev	65536	512
53	94.9	93.1	mctest_corrected_the_separator	dev	65536	512
54	88.9	84.0	ai2_science_middle	dev	65536	512
55	92.7	91.1	ai2_science_elementary	dev	65536	512
56	82.3	75.9	arc_hard	dev	65536	512
57	87.8	85.4	arc_easy	dev	65536	512
58	86.8	83.6	openbookqa	dev	65536	512
59	77.3	77.0	commonsenseqa	dev	65536	512
60	53.0	32.1	narrativeqa	dev	65536	256
61	89.6	86.8	race_string	dev	65536	256
62	90.0	90.0	boolq	dev	65536	256
63	89.3	85.7	squad2	dev	65536	256
64	93.3	86.8	squad1_1	dev	65536	256
65	94.8	92.8	mctest_corrected_the_separator	dev	65536	256
66	89.1	84.0	ai2_science_middle	dev	65536	256
67	92.3	91.1	ai2_science_elementary	dev	65536	256
68	82.7	75.6	arc_hard	dev	65536	256
69	87.7	85.3	arc_easy	dev	65536	256
70	88.2	85.4	openbookqa	dev	65536	256
71	76.3	75.9	commonsenseqa	dev	65536	256
72	52.3	31.6	narrativeqa	dev	65536	128
73	88.9	85.8	race_string	dev	65536	128
74	89.7	89.7	boolq	dev	65536	128
75	88.0	84.3	squad2	dev	65536	128
76	93.4	86.8	squad1_1	dev	65536	128
77	95.0	93.1	mctest_corrected_the_separator	dev	65536	128
78	86.9	81.6	ai2_science_middle	dev	65536	128
79	90.1	87.8	ai2_science_elementary	dev	65536	128
80	79.6	72.2	arc_hard	dev	65536	128
81	86.6	83.5	arc_easy	dev	65536	128
82	83.9	80.0	openbookqa	dev	65536	128
83	75.2	74.8	commonsenseqa	dev	65536	128
84	51.3	30.5	narrativeqa	dev	65536	64
85	87.0	83.5	race_string	dev	65536	64
86	89.1	88.7	boolq	dev	65536	64
87	85.9	82.0	squad2	dev	65536	64
88	93.2	86.1	squad1_1	dev	65536	64
89	94.8	92.8	mctest_corrected_the_separator	dev	65536	64
90	84.1	77.6	ai2_science_middle	dev	65536	64
91	86.4	82.9	ai2_science_elementary	dev	65536	64
92	79.7	71.6	arc_hard	dev	65536	64
93	83.6	79.3	arc_easy	dev	65536	64
94	81.4	77.4	openbookqa	dev	65536	64
95	72.8	72.4	commonsenseqa	dev	65536	64


==> figures/unifiedqa-t5-base-0-shot.tsv <==
	f1	em	dataset	split	ff_dim	k
0	88.4	81.1	squad1_1	dev	3072	3072
1	79.1	75.1	squad2	dev	3072	3072
2	75.2	69.6	race_string	dev	3072	3072
3	89.3	85.3	mctest_corrected_the_separator	dev	3072	3072
4	62.9	54.7	arc_easy	dev	3072	3072
5	82.0	82.0	boolq	dev	3072	3072
6	66.3	59.6	openbookqa	dev	3072	3072
7	57.5	44.8	arc_hard	dev	3072	3072
8	46.4	26.8	narrativeqa	dev	3072	3072
9	45.6	45.0	commonsenseqa	dev	3072	3072
10	88.4	81.1	squad1_1	dev	3072	1024
11	79.1	75.1	squad2	dev	3072	1024
12	75.2	69.6	race_string	dev	3072	1024
13	89.3	85.3	mctest_corrected_the_separator	dev	3072	1024
14	62.9	54.7	arc_easy	dev	3072	1024
15	82.0	82.0	boolq	dev	3072	1024
16	66.3	59.6	openbookqa	dev	3072	1024
17	57.5	44.8	arc_hard	dev	3072	1024
18	46.4	26.8	narrativeqa	dev	3072	1024
19	45.6	45.0	commonsenseqa	dev	3072	1024
20	88.4	81.1	squad1_1	dev	3072	512
21	79.1	75.1	squad2	dev	3072	512
22	75.2	69.5	race_string	dev	3072	512
23	89.3	85.3	mctest_corrected_the_separator	dev	3072	512
24	62.7	54.6	arc_easy	dev	3072	512
25	82.0	82.0	boolq	dev	3072	512
26	66.1	59.4	openbookqa	dev	3072	512
27	57.5	44.8	arc_hard	dev	3072	512
28	46.4	26.8	narrativeqa	dev	3072	512
29	45.6	45.0	commonsenseqa	dev	3072	512
30	88.4	81.0	squad1_1	dev	3072	256
31	79.1	75.2	squad2	dev	3072	256
32	75.2	69.5	race_string	dev	3072	256
33	89.3	85.3	mctest_corrected_the_separator	dev	3072	256
34	62.5	54.2	arc_easy	dev	3072	256
35	82.0	82.0	boolq	dev	3072	256
36	66.3	59.6	openbookqa	dev	3072	256
37	56.8	44.1	arc_hard	dev	3072	256
38	46.3	26.9	narrativeqa	dev	3072	256
39	45.5	45.0	commonsenseqa	dev	3072	256
40	88.4	81.1	squad1_1	dev	3072	128
41	79.2	75.3	squad2	dev	3072	128
42	75.2	69.7	race_string	dev	3072	128
43	89.0	85.0	mctest_corrected_the_separator	dev	3072	128
44	62.2	54.0	arc_easy	dev	3072	128
45	82.1	82.1	boolq	dev	3072	128
46	67.1	60.4	openbookqa	dev	3072	128
47	57.6	45.2	arc_hard	dev	3072	128
48	46.3	26.9	narrativeqa	dev	3072	128
49	45.7	45.1	commonsenseqa	dev	3072	128
50	87.9	80.7	squad1_1	dev	3072	64
51	79.5	75.6	squad2	dev	3072	64
52	74.9	69.4	race_string	dev	3072	64
53	89.7	86.2	mctest_corrected_the_separator	dev	3072	64
54	61.1	53.2	arc_easy	dev	3072	64
55	81.9	81.9	boolq	dev	3072	64
56	65.9	58.8	openbookqa	dev	3072	64
57	58.2	45.8	arc_hard	dev	3072	64
58	45.9	26.6	narrativeqa	dev	3072	64
59	46.2	45.6	commonsenseqa	dev	3072	64
60	86.8	79.0	squad1_1	dev	3072	32
61	79.1	74.9	squad2	dev	3072	32
62	74.2	68.5	race_string	dev	3072	32
63	89.5	85.9	mctest_corrected_the_separator	dev	3072	32
64	60.6	52.3	arc_easy	dev	3072	32
65	80.3	80.3	boolq	dev	3072	32
66	63.9	56.8	openbookqa	dev	3072	32
67	55.7	42.1	arc_hard	dev	3072	32
68	44.7	25.6	narrativeqa	dev	3072	32
69	44.7	43.9	commonsenseqa	dev	3072	32
70	83.7	74.9	squad1_1	dev	3072	16
71	77.9	73.3	squad2	dev	3072	16
72	72.2	65.9	race_string	dev	3072	16
73	87.3	82.8	mctest_corrected_the_separator	dev	3072	16
74	56.7	47.7	arc_easy	dev	3072	16
75	76.7	76.6	boolq	dev	3072	16
76	61.9	55.4	openbookqa	dev	3072	16
77	56.1	42.1	arc_hard	dev	3072	16
78	42.9	24.4	narrativeqa	dev	3072	16
79	44.8	44.1	commonsenseqa	dev	3072	16

